Draining the Energy Commons: Self-Defeating Over-Appropriation as a Coordination Failure in Agentic LLM Collectives

LLMs are increasingly deployed as agents that plan, use tools, and act over time. When they share persistent resources, such as compute pools or energy reserves, decisions by one agent affect the conditions faced by later agents. We study this coordination failure in a renewable energy commons. Four same-family GPT, Gemini, or Grok agents act in homogeneous self-play as electricity prosumers, instructed to maximize operational continuity. Holding aggregate residual demand and the decision protocol fixed, we vary the regeneration rate of a shared energy reserve from abundance to scarcity. All three families preserve the reserve when demand does not exceed peak renewable replacement, but over-appropriate it beyond that threshold (all nine exact scarcity contrasts survive Holm correction; largest adjusted p = 4.87e-5). The pattern is self-defeating: the same populations protect current service while undermining future service. At higher scarcity (rho = 1.2), early aggregate request pressure exceeds peak renewable replacement in every family and averages 1.21 times that level. Mean trajectories fall below the reserve level of maximum replenishment by rounds 5-7. Two offline benchmarks compare a social planner maximizing group-wide operational-service value with open access, where each prosumer maximizes its own value. At a discount factor of gamma = 0.95, both benchmarks sustain the reserve under the same dynamics. Realized depletion instead resembles outcomes under a more impatient open-access benchmark. The populations therefore behave like impatient optimizers at the level of the public trajectory. This system-level alignment failure would be missed by isolated-response evaluation.

==> icons/LICENSE.txt <==
Font Awesome Free License
-------------------------

Font Awesome Free is free, open source, and GPL friendly. You can use it for
commercial projects, open source projects, or really almost whatever you want.
Full Font Awesome Free license: https://fontawesome.com/license/free.

# Icons: CC BY 4.0 License (https://creativecommons.org/licenses/by/4.0/)
In the Font Awesome Free download, the CC BY 4.0 license applies to all icons
packaged as SVG and JS file types.

# Fonts: SIL OFL 1.1 License (https://scripts.sil.org/OFL)
In the Font Awesome Free download, the SIL OFL license applies to all icons
packaged as web and desktop font files.

# Code: MIT License (https://opensource.org/licenses/MIT)
In the Font Awesome Free download, the MIT license applies to all non-font and
non-icon files.

# Attribution
Attribution is required by MIT, SIL OFL, and CC BY licenses. Downloaded Font
Awesome Free files already contain embedded comments with sufficient
attribution, so you shouldn't need to do anything additional when using these
files normally.

We've kept attribution comments terse, so we ask that you do not actively work
to remove them from files, especially code. They're a great way for folks to
learn about Font Awesome.

# Brand Icons
All brand icons are trademarks of their respective owners. The use of these
trademarks does not indicate endorsement of the trademark holder by Font
Awesome, nor vice versa. **Please do not use brand logos for any purpose except
to represent the company, product, or service to which they refer.**

